Capacity Results for the Noisy Shuffling Channel

Motivated by DNA-based storage, we study the noisy shuffling channel, which can be seen as the concatenation of a standard noisy channel (such as the BSC) and a shuffling channel, which breaks the data block into small pieces and shuffles them. This channel models a DNA storage system, by capturing two of its key aspects: (1) the data is written onto many short DNA molecules that are stored in an unordered way and (2) the molecules are corrupted by noise at synthesis, sequencing, and during storage. For the BSC-shuffling channel we characterize the capacity exactly (for a large set of parameters), and show that a simple index-based coding scheme is optimal.

==> curve.dat <==
0.00001000	2.00068233
0.00001097	2.00074298
0.00001205	2.00080898
0.00001322	2.00088078
0.00001451	2.00095890
0.00001592	2.00104389
0.00001748	2.00113633
0.00001918	2.00123688
0.00002105	2.00134624
0.00002310	2.00146517
0.00002535	2.00159450
0.00002783	2.00173514
0.00003054	2.00188804
0.00003352	2.00205429
0.00003678	2.00223501
0.00004037	2.00243146
0.00004431	2.00264499
0.00004863	2.00287706
0.00005337	2.00312927
0.00005857	2.00340334
0.00006428	2.00370114
0.00007055	2.00402470
0.00007743	2.00437622
0.00008498	2.00475807
0.00009326	2.00517286
0.00010235	2.00562337
0.00011233	2.00611265
0.00012328	2.00664398
0.00013530	2.00722094
0.00014850	2.00784740
0.00016298	2.00852755
0.00017886	2.00926592
0.00019630	2.01006745
0.00021544	2.01093748
0.00023645	2.01188178
0.00025950	2.01290662
0.00028480	2.01401881
0.00031257	2.01522571
0.00034305	2.01653530
0.00037649	2.01795624
0.00041320	2.01949791
0.00045349	2.02117051
0.00049770	2.02298506
0.00054623	2.02495355
0.00059948	2.02708898
0.00065793	2.02940545
0.00072208	2.03191827
0.00079248	2.03464410
0.00086975	2.03760098
0.00095455	2.04080859
0.00104762	2.04428827
0.00114976	2.04806327
0.00126186	2.05215889
0.00138489	2.05660271
0.00151991	2.06142477
0.00166810	2.06665785
0.00183074	2.07233776
0.00200923	2.07850360
0.00220513	2.08519818
0.00242013	2.09246838
0.00265609	2.10036558
0.00291505	2.10894621
0.00319927	2.11827231
0.00351119	2.12841220
0.00385353	2.13944122
0.00422924	2.15144260
0.00464159	2.16450850
0.00509414	2.17874113
0.00559081	2.19425409
0.00613591	2.21117400
0.00673415	2.22964227
0.00739072	2.24981729
0.00811131	2.27187701
0.00890215	2.29602189
0.00977010	2.32247860
0.01072267	2.35150427
0.01176812	2.38339172
0.01291550	2.41847574
0.01417474	2.45714081
0.01555676	2.49983047
0.01707353	2.54705891
0.01873817	2.59942546
0.02056512	2.65763264
0.02257020	2.72250893
0.02477076	2.79503790
0.02718588	2.87639553
0.02983647	2.96799872
0.03274549	3.07156899
0.03593814	3.18921710
0.03944206	3.32355690
0.04328761	3.47786081
0.04750810	3.65627530
0.05214008	3.86412491
0.05722368	4.10834924
0.06280291	4.39814471
0.06892612	4.74592986
0.07564633	5.16883708
0.08302176	5.69109023
0.09111628	6.34793181
0.10000000	7.19238428
0.10835759	8.13418104
0.11684671	9.27619710
0.12533583	10.65762601
0.13382495	12.35117960
0.14231407	14.45928759
0.15080320	17.12998772
0.15929232	20 %.58368190
